DeskCraft: Benchmarking Desktop Agents on Professional Workflows and Human-in-the-Loop Collaboration

Real-world professional desktop workflows in specialized creative and engineering software unfold over long horizons and often require human-in-the-loop coordination, where agents proactively seek necessary information and users provide additional instructions, clarifications, feedback, or corrections as the task progresses. Yet existing desktop GUI benchmarks mostly reduce this setting to short, simplified tasks with all user instructions provided upfront. To address this issue, we introduce DeskCraft, a desktop GUI benchmark targeting long horizon creative and engineering workflows and proactive human-agent collaboration. DeskCraft organizes tasks into a multilevel difficulty taxonomy, with long horizon tasks requiring over 50 execution steps, and covers professional creative software across design, video, audio, and 3D creation. Furthermore, DeskCraft formalizes human-agent collaboration into an interaction protocol covering mid-turn and post-turn exchanges. Mid-turn interaction captures both agent-initiated clarification under uncertainty and user-initiated interruption during execution, while post-turn interaction accommodates user-driven feedback after the agent signals completion, together spanning the full space of realistic collaboration patterns. We evaluate 18 proprietary and open source agents on 538 tasks and find that GPT-5.4 reaches 31.6% on standard tasks and 27.6% on interactive tasks. Further analyses reveal persistent failures in long horizon workflow delivery and proactive clarification. We will open-source all evaluation codes, tasks, and data at https://github.com/mrwwk/DeskCraft.

==> ARXIV_MANIFEST.txt <==
acl.sty
acl_case_figures_share/case1_analysis.tex
acl_case_figures_share/case1_figure_page_01.jpg
acl_case_figures_share/case1_figure_page_02.jpg
acl_case_figures_share/case1_figure_page_03.jpg
acl_case_figures_share/case1_figure_page_04.jpg
acl_case_figures_share/case1_figure_page_05.jpg
acl_case_figures_share/case2_analysis.tex
acl_case_figures_share/case2_figure_page_01.jpg
acl_case_figures_share/case2_figure_page_02.jpg
acl_case_figures_share/case2_figure_page_03.jpg
acl_case_figures_share/case2_figure_page_04.jpg
acl_case_figures_share/case2_figure_page_05.jpg
acl_case_figures_share/case3_analysis.tex
acl_case_figures_share/case3_figure_page_01.jpg
acl_case_figures_share/case3_figure_page_02.jpg
acl_natbib.bst
asset_3/new_method_2_cropped-page-1.pdf
asset_3/new_method_2_cropped-page-2.pdf
case1_figure_page_01.jpg
case1_figure_page_02.jpg
case1_figure_page_03.jpg
case1_figure_page_04.jpg
case1_figure_page_05.jpg
case2_figure_page_01.jpg
case2_figure_page_02.jpg
case2_figure_page_03.jpg
case2_figure_page_04.jpg
case2_figure_page_05.jpg
case3_figure_page_01.jpg
case3_figure_page_02.jpg
custom.bib
figures/collaboration_mode_optimized/kimi_k26_collaboration_mode_accuracy.pdf
figures/run_length_analysis/run_length_accuracy_high_accuracy.pdf
figures/run_length_analysis/run_length_accuracy_low_accuracy.pdf
figures/run_length_analysis/run_length_accuracy_mid_accuracy.pdf
figures/step_pareto_optimized/kimi_k26_step_pareto.pdf
main.bbl
main.tex
plot_figure/aakimi_k26_passk_line.pdf
plot_figure/difficulty_taxonomy_optimized/difficulty_taxonomy_evaluator_calls.pdf
plot_figure/difficulty_taxonomy_optimized/difficulty_taxonomy_instruction_length.pdf
plot_figure/difficulty_taxonomy_optimized/difficulty_taxonomy_rule_atoms.pdf
plot_figure/task_distribution_sunburst.pdf
tables/benchmark_comparison.tex
tables/human-in-the-loop.tex
tables/main_results.tex
tables/non_interactive_per_software_average_run_length_results.tex
tables/non_interactive_per_software_correct_run_length_results.tex
tables/non_interactive_per_software_level_results.tex
tables/non_interactive_per_software_wrong_run_length_results.tex
tex/abstract.tex
tex/appendix.tex
tex/benchmark.tex
tex/conclusion.tex
tex/construction.tex
tex/experiments.tex
tex/introduction.tex
tex/limitations.tex
tex/related_work.tex

